Sharpest possible clustering bounds using robust random graph analysis

Complex network theory crucially depends on the assumptions made about the degree distribution, while fitting degree distributions to network data is challenging, in particular for scale-free networks with power-law degrees. We present a robust assessment of complex networks that does not depend on the entire degree distribution, but only on its mean, range and dispersion: summary statistics that are easy to obtain for most real-world networks. By solving several semi-infinite linear programs, we obtain tight (the sharpest possible) bounds for correlation and clustering measures, for all networks with degree distributions that share the same summary statistics. We identify various extremal random graphs that attain these tight bounds as the graphs with specific three-point degree distributions. We leverage the tight bounds to obtain robust laws that explain how degree-degree correlations and local clustering evolve as function of node degrees and network size. These robust laws indicate that power-law networks with diverging variance are among the most extreme networks in terms of correlation and clustering, building further theoretical foundation for widely reported scale-free network phenomena such as correlation and clustering decay.

==> akbounds.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

\newlength\fheight 
\newlength\fwidth 
\setlength\fheight{0.38\textwidth} 
\setlength\fwidth{0.65\textwidth}
\tikzstyle{every node}=[font=\large]
\begin{document}
\begin{tikzpicture}
\definecolor{mycolor1}{rgb}{0.48235,0.80000,0.76863}%
\definecolor{mycolor2}{rgb}{0.26275,0.63529,0.79216}%
\definecolor{mycolor3}{rgb}{0.03137,0.40784,0.67451}%
%

\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmode=log,
xmin=1,
xmax=6000,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={$h$},
ymode=log,
ymin=1,
ymax=198.381742286038,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={$a(h)$},
axis line style = {very thick,-stealth,shorten >=-10pt},
axis lines=left,
every axis x label/.style={
    at={(ticklabel* cs:1.05)},
    anchor=west,
},
every axis y label/.style={
    at={(ticklabel* cs:1.05)},
    anchor=south,
},
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black,at={(0.03,0.75)},anchor=west}
]
\addplot [color=mycolor1, line width=2.0pt]
  table[row sep=crcr]{%
1	198.381742286038\\
2	198.381742286038\\
3	198.381742286038\\
4	198.381742286038\\
5	198.381742286038\\
6	198.381742286038\\
7	198.381742286038\\
8	198.381742286038\\
9	198.381742286038\\
10	198.381742286038\\
20	198.381742286038\\
30	198.381742286038\\
40	198.381742286038\\
50	198.381742286038\\
60	198.381742286038\\
70	198.381742286038\\
80	198.381742286038\\
90	198.381742286038\\
100	198.381742286038\\
110	198.381742286038\\
210	198.381742286038\\
310	198.381742286038\\
410	198.381742286038\\
510	198.381742286038\\
610	180.327868852459\\
710	154.929577464789\\
810	135.802469135802\\
910	120.879120879121\\
1010	108.910891089109\\
1110	99.099099099099\\
1210	90.9090909090908\\
1310	83.9694656488549\\
1410	78.0141843971631\\
1510	72.8476821192052\\
1610	68.3229813664596\\
1710	64.3274853801169\\
1810	60.7734806629834\\
1910	57.5916230366492\\
2010	54.7263681592039\\
2110	52.1327014218009\\
2210	49.7737556561086\\
2310	47.6190476190476\\
2410	45.6431535269709\\
2510	43.8247011952191\\
2610	42.1455938697318\\
2710	40.590405904059\\
2810	39.1459074733096\\
2910	37.8006872852233\\
3010	36.5448504983388\\
3110	35.3697749196141\\
3210	34.2679127725856\\
3310	33.2326283987915\\
3410	32.258064516129\\
3510	31.3390313390313\\
3610	30.4709141274238\\
3710	29.6495956873315\\
3810	28.8713910761155\\
3910	28.1329923273657\\
4010	27.431421446384\\
4110	26.7639902676399\\
4210	26.1282660332541\\
4310	25.522041763341\\
4410	24.9433106575964\\
4510	24.390243902439\\
4610	23.8611713665943\\
4710	23.3545647558386\\
4810	22.8690228690228\\
4910	22.4032586558045\\
5010	21.9560878243513\\
5110	21.5264187866927\\
5210	21.1132437619961\\
5310	20.7156308851224\\
5410	20.3327171903882\\
5510	19.9637023593466\\
5610	19.6078431372549\\
5710	19.2644483362522\\
5810	18.9328743545611\\
5910	18.6125211505922\\
6010	18.3028286189684\\
6110	18.0032733224222\\
6210	17.7133655394525\\
6310	17.43264659271\\
6410	17.1606864274571\\
6510	16.8970814132104\\
6610	16.6414523449319\\
6710	16.3934426229508\\
6810	16.1527165932452\\
6910	15.9189580318379\\
7010	15.6918687589158\\
7110	15.4711673699015\\
7210	15.256588072122\\
7310	15.0478796169631\\
7410	14.8448043184885\\
7510	14.647137150466\\
7610	14.4546649145861\\
7710	14.2671854734111\\
7810	14.0845070422535\\
7910	13.9064475347661\\
8010	13.732833957553\\
8110	13.5635018495684\\
8210	13.3982947624848\\
8310	13.23706377858\\
8410	13.0796670630202\\
8510	12.9259694477086\\
8610	12.7758420441347\\
8710	12.6291618828932\\
8810	12.4858115777525\\
8910	12.3456790123457\\
9010	12.2086570477247\\
9110	12.0746432491767\\
9210	11.943539630836\\
9310	11.8152524167562\\
9410	11.6896918172157\\
9510	11.5667718191377\\
9610	11.4464099895942\\
9710	11.3285272914521\\
9810	11.2130479102956\\
9910	11.0998990918264\\
};
\addlegendentry{$\tau = $2.1}

\addplot [color=mycolor1, dashed, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1	187.381742286038\\
2	187.381742286038\\
110	187.381742286038\\
210	187.381742286038\\
310	187.381742286038\\
410	170.414065026875\\
510	140.02247463164\\
610	119.182929383325\\
710	103.962901891554\\
810	92.3367086895045\\
910	83.1521827790261\\
1010	75.7044957036338\\
1110	69.5376846694381\\
1210	64.3434100725547\\
1310	59.905506036888\\
1410	56.0678245701812\\
1510	52.7146897255859\\
1610	49.7585388361381\\
1710	47.1318414273296\\
1810	44.7816601574935\\
1910	42.6658966156662\\
2010	40.7506420343576\\
2110	39.0082706709352\\
2210	37.4160434201976\\
2310	35.955068898339\\
2410	34.6095194251931\\
2510	33.3660316846421\\
2610	32.2132431410054\\
2710	31.1414295787461\\
2810	30.142218887852\\
2910	29.2083629832911\\
3010	28.3335545088457\\
3110	27.512278372474\\
3210	26.7396906138255\\
3310	26.0115188972666\\
3410	25.3239802478762\\
3510	24.6737126357284\\
3610	24.057717757742\\
3710	23.4733129316071\\
3810	22.9180904493197\\
3910	22.3898830721752\\
4010	21.8867346090926\\
4110	21.4068747237894\\
4210	20.9486972768639\\
4310	20.5107416361929\\
4410	20.0916764906702\\
4510	19.6902857838531\\
4610	19.3054564498643\\
4710	18.9361676872374\\
4810	18.5814815498468\\
4910	18.2405346696425\\
5010	17.9125309551485\\
5110	17.5967351338379\\
5210	17.2924670265134\\
5310	16.9990964584797\\
5410	16.7160387262157\\
5510	16.442750549917\\
5610	16.1787264520948\\
5710	15.9234955106996\\
5810	15.6766184422528\\
5910	15.4376849764226\\
6010	15.2063114885563\\
6110	14.9821388610132\\
6210	14.7648305478552\\
6310	14.5540708206392\\
6410	14.3495631758026\\
6510	14.1510288864988\\
6610	13.9582056837952\\
6710	13.7708465539177\\
6810	13.5887186397783\\
6910	13.4116022363619\\
7010	13.2392898707292\\
7110	13.0715854584165\\
7210	12.9083035289168\\
7310	12.7492685137174\\
7410	12.5943140910634\\
7510	12.4432825822339\\
7610	12.2960243946546\\
7710	12.1523975076546\\
7810	12.0122669970965\\
7910	11.8755045954861\\
8010	11.7419882845048\\
8110	11.6116019172031\\
8210	11.484234867362\\
8310	11.3597817037636\\
8410	11.2381418873281\\
8510	11.1192194892598\\
8610	11.0029229285191\\
8710	10.8891647270882\\
8810	10.777861281635\\
8910	10.6689326503068\\
9010	10.5623023534919\\
9110	10.457897187493\\
9210	10.3556470501427\\
9310	10.2554847774763\\
9410	10.1573459906507\\
9510	10.061168952366\\
9610	9.96689443210542\\
9710	9.87446557956922\\
9810	9.78382780572355\\
9910	9.69492867093523\\
};
\addplot [color=mycolor2, line width=2.0pt]
  table[row sep=crcr]{%
1	13.7721734501594\\
2	13.7721734501594\\
3	13.7721734501594\\
1910	13.7721734501594\\
2010	13.7721734501594\\
2110	13.7721734501594\\
2210	13.5746606334842\\
2310	12.987012987013\\
2410	12.448132780083\\
2510	11.9521912350598\\
2610	11.4942528735632\\
2710	11.070110701107\\
2810	10.6761565836299\\
2910	10.3092783505155\\
3010	9.96677740863787\\
3110	9.64630225080386\\
3210	9.34579439252336\\
3310	9.06344410876133\\
3410	8.79765395894428\\
3510	8.54700854700855\\
3610	8.31024930747922\\
3710	8.08625336927224\\
3810	7.8740157480315\\
3910	7.67263427109974\\
4010	7.48129675810474\\
4110	7.2992700729927\\
4210	7.12589073634204\\
4310	6.96055684454756\\
4410	6.80272108843537\\
4510	6.65188470066519\\
4610	6.50759219088937\\
4710	6.36942675159236\\
4810	6.23700623700624\\
4910	6.10997963340122\\
5010	5.98802395209581\\
5110	5.87084148727984\\
5210	5.75815738963532\\
5310	5.64971751412429\\
5410	5.5452865064695\\
5510	5.44464609800363\\
5610	5.3475935828877\\
5710	5.25394045534151\\
5810	5.16351118760757\\
5910	5.0761421319797\\
6010	4.99168053244592\\
6110	4.90998363338789\\
6210	4.83091787439614\\
6310	4.75435816164818\\
6410	4.6801872074883\\
6510	4.60829493087558\\
6610	4.53857791225416\\
6710	4.47093889716841\\
6810	4.40528634361233\\
6910	4.34153400868307\\
7010	4.27960057061341\\
7110	4.21940928270042\\
7210	4.16088765603329\\
7310	4.10396716826265\\
7410	4.04858299595142\\
7510	3.99467376830892\\
7610	3.94218134034166\\
7710	3.89105058365759\\
7810	3.84122919334187\\
7910	3.79266750948167\\
8010	3.74531835205992\\
8110	3.69913686806412\\
8210	3.65408038976857\\
8310	3.6101083032491\\
8410	3.56718192627824\\
8510	3.52526439482961\\
8610	3.48432055749129\\
8710	3.4443168771527\\
8810	3.40522133938706\\
8910	3.36700336700337\\
9010	3.32963374028857\\
9110	3.29308452250274\\
9210	3.25732899022801\\
9310	3.22234156820623\\
9410	3.18809776833156\\
9510	3.15457413249211\\
9610	3.12174817898023\\
9710	3.08959835221421\\
9810	3.05810397553517\\
9910	3.02724520686176\\
};
\addlegendentry{$\tau = $2.5}

\addplot [color=mycolor2, dashed, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1	10.7721734501594\\
2	10.7721734501594\\
3	10.7721734501594\\
1010	10.7721734501594\\
1110	10.3975048982007\\
1210	9.95859195463938\\
1310	9.57094840834045\\
1410	9.22531208028885\\
1510	8.91460591812654\\
1610	8.63331694603431\\
1710	8.37707816583391\\
1810	8.14237941522234\\
1910	7.92636266713112\\
2010	7.72667409286256\\
2110	7.54135517759852\\
2210	7.36876126183612\\
2310	7.20749970156447\\
2410	7.05638229692326\\
2510	6.91438825495351\\
2610	6.7806350362081\\
2710	6.65435517570471\\
2810	6.53487768321027\\
2910	6.42161299067936\\
3010	6.31404067412869\\
3110	6.21169936516694\\
3210	6.11417840515743\\
3310	6.02111089708912\\
3410	5.93216788668166\\
3510	5.84705346204686\\
3610	5.76550060531754\\
3710	5.68726766357\\
3810	5.61213533266314\\
3910	5.53990406815849\\
4010	5.47039185364439\\
4110	5.40343226958299\\
4210	5.33887281599479\\
4310	5.27657345046861\\
4410	5.21640530957301\\
4510	5.15824958708482\\
4610	5.10199654679984\\
4710	5.04754465125069\\
4810	4.9947997905847\\
4910	4.94367459827251\\
5010	4.89408784232396\\
5110	4.84596388235812\\
5210	4.79923218427086\\
5310	4.75382688541528\\
5410	4.70968640419699\\
5510	4.66675308882038\\
5610	4.6249729006288\\
5710	4.58429512808305\\
5810	4.54467212793512\\
5910	4.50605909059333\\
6010	4.46841382705135\\
6110	4.43169657507726\\
6210	4.39586982263858\\
6310	4.3608981467804\\
6410	4.32674806638348\\
6510	4.29338790741092\\
6610	4.26078767941054\\
6710	4.22891896217859\\
6810	4.19775480161113\\
6910	4.16726961387577\\
7010	4.13743909712924\\
7110	4.1082401500888\\
7210	4.07965079683705\\
7310	4.05165011730414\\
7410	4.02421818292767\\
7510	3.99733599704049\\
7610	3.97098543958129\\
7710	3.94514921576236\\
7810	3.91981080836403\\
7910	3.89495443335691\\
8010	3.87056499858092\\
8110	3.84662806523538\\
8210	3.82312981195699\\
8310	3.80005700128253\\
8410	3.77739694831149\\
8510	3.75513749140008\\
8610	3.73326696473279\\
8710	3.71177417263103\\
8810	3.69064836547025\\
8910	3.66987921708787\\
9010	3.64945680357423\\
9110	3.62937158334759\\
9210	3.60961437842217\\
9310	3.59017635678596\\
9410	3.57104901581121\\
9510	3.55222416662694\\
9610	3.53369391938817\\
9710	3.51545066938179\\
9810	3.49748708391334\\
9910	3.47979608992352\\
};
\addplot [color=mycolor3, line width=2.0pt]
  table[row sep=crcr]{%
1	3.57251017638096\\
2	3.57251017638096\\
3910	3.57251017638096\\
4010	3.57251017638096\\
4110	3.57251017638096\\
4210	3.57251017638096\\
4310	3.57251017638096\\
4410	3.57251017638096\\
4510	3.57251017638096\\
4610	3.57251017638096\\
4710	3.57251017638096\\
4810	3.57251017638096\\
4910	3.57251017638096\\
5010	3.57251017638096\\
5110	3.57251017638096\\
5210	3.57251017638096\\
5310	3.57251017638096\\
5410	3.57251017638096\\
5510	3.57251017638096\\
5610	3.57251017638096\\
5710	3.57251017638096\\
5810	3.57251017638096\\
5910	3.57210001880053\\
6010	3.51266407838787\\
6110	3.45517366793963\\
6210	3.39953480050098\\
6310	3.34565944708576\\
6410	3.29346507193621\\
6510	3.24287421061615\\
6610	3.19381408640108\\
6710	3.14621626097036\\
6810	3.10001631587535\\
6910	3.05515356166586\\
7010	3.01157077191314\\
7110	2.96921393967807\\
7210	2.92803205424565\\
7310	2.88797689618483\\
7410	2.84900284900285\\
7510	2.81106672584702\\
7610	2.77412760987005\\
7710	2.7381467070183\\
7810	2.70308721012946\\
7910	2.66891417333895\\
8010	2.63559439589402\\
8110	2.60309631456364\\
8210	2.57138990391122\\
8310	2.54044658376788\\
8410	2.51023913330691\\
8510	2.48074161117639\\
8610	2.45192928119757\\
8710	2.42377854318153\\
8810	2.39626686845756\\
8910	2.36937273974311\\
9010	2.34307559501788\\
9110	2.31735577509452\\
9210	2.2921944746049\\
9310	2.26757369614512\\
9410	2.24347620734443\\
9510	2.2198855006426\\
9610	2.19678575557868\\
9710	2.17416180341\\
9810	2.15199909389512\\
9910	2.1302836640879\\
};
\addlegendentry{$\tau = $2.9}

\addplot [color=mycolor3, dashed, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1	1.46139906526985\\
2	1.46139906526985\\
3	1.46139906526985\\
9810	1.46139906526985\\
9910	1.46139906526985\\
};
\end{axis}

\end{tikzpicture}%
\end{document}
